A UV to Mid-IR Study of AGN Selection

We classify the spectral energy distributions (SEDs) of 431,038 sources in the 9 sq. deg Bootes field of the NOAO Deep Wide-Field Survey (NDWFS). There are up to 17 bands of data available per source, including ultraviolet (GALEX), optical (NDWFS), near-IR (NEWFIRM), and mid-infrared (IRAC/MIPS) data, as well as spectroscopic redshifts for ~20,000 objects, primarily from the AGN and Galaxy Evolution Survey (AGES). We fit galaxy, AGN, stellar, and brown dwarf templates to the observed SEDs, which yield spectral classes for the Galactic sources and photometric redshifts and galaxy/AGN luminosities for the extragalactic sources. The photometric redshift precision of the galaxy and AGN samples are sigma/(1+z)=0.040 and sigma/(1+z)=0.169, respectively, with the worst 5% outliers excluded. Based on the reduced chi-squared of the SED fit for each SED model, we are able to distinguish between Galactic and extragalactic sources for sources brighter than I=23.5. We compare the SED fits for a galaxy-only model and a galaxy+AGN model. Using known X-ray and spectroscopic AGN samples, we confirm that SED fitting can be successfully used as a method to identify large populations of AGN, including spatially resolved AGN with significant contributions from the host galaxy and objects with the emission line ratios of "composite" spectra. We also use our results to compare to the X-ray, mid-IR, optical color and emission line ratio selection techniques. For an F-ratio threshold of F>10 we find 16,266 AGN candidates brighter than I=23.5 and a surface density of ~1900 AGN per deg^2.

==> abstract.txt <==
    We classify the spectral energy distributions (SEDs) of 431,038 sources in the 9 sq. deg Bootes field of the NOAO Deep Wide-Field Survey (NDWFS). There are up to 17 bands of data available per source, including ultraviolet (GALEX), optical (NDWFS), near-IR (NEWFIRM), and mid-infrared (IRAC/MIPS) data, as well as spectroscopic redshifts for ~20,000 objects, primarily from the AGN and Galaxy Evolution Survey (AGES). We fit galaxy, AGN, stellar, and brown dwarf templates to the observed SEDs, which yield spectral classes for the Galactic sources and photometric redshifts and galaxy/AGN luminosities for the extragalactic sources. The photometric redshift precision of the galaxy and AGN samples are sigma/(1+z)=0.040 and sigma/(1+z)=0.169, respectively, with the worst 5% outliers excluded. Based on the reduced chi-squared of the SED fit for each SED model, we are able to distinguish between Galactic and extragalactic sources for sources brighter than I=23.5. We compare the SED fits for a galaxy-only model and a galaxy+AGN model. Using known X-ray and spectroscopic AGN samples, we confirm that SED fitting can be successfully used as a method to identify large populations of AGN, including spatially resolved AGN with significant contributions from the host galaxy and objects with the emission line ratios of ``composite'' spectra. We also use our results to compare to the X-ray, mid-IR, optical color and emission line ratio selection techniques. For an F-ratio threshold of F>10 we find 16,266 AGN candidates brighter than I=23.5 and a surface density of ~1900 AGN per deg^2.

